"Life" of dust originating from the irregular satellites of Jupiter

The irregular satellites of Jupiter produce dust particles through the impact of interplanetary micrometeoroids. In this paper, the dynamics of these particles is studied by both high-accuracy numerical simulation and analytical theory, in order to learn their transport, final fate, and spatial distribution. The perturbation forces that are considered in our dynamical model include the solar radiation pressure, solar gravity, Poynting-Robertson drag, Jovian oblateness, and the Galilean satellites' gravity. The trajectories of different size particles are simulated until they hit Jupiter, the Galilean satellites, or escape from the Jovian system. The average dynamical lifetimes of dust with different grain sizes are calculated, and the final fate of dust particles is reported and analysed. The steady-state spatial number density of particles is estimated by integrating the trajectories of dust particles over their initial size distribution, and compared to the previous work. The impact sites of dust on Callisto's surface are recorded and provide an important clue for the study of the hemisphere asymmetry of Callisto. Besides, the mass accretion rate, cross-sectional area influx, and mass influx density of dust on Callisto are calculated. A ring outside the orbit of Callisto dominated by dust between 2 and 25 ${\mu}$m from Jupiter's irregular satellites is suggested, with the average normal geometric optical depth of the order of $10^{-8}$ and the configuration of the ring ansae similar to Jupiter's gossamer rings.

==> README.txt <==
% readme.txt
%
%
% "Life" of dust originating from the irregular satellites of Jupiter
% 
% Last updated 11 December 2023

% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

example.bib     
mnras_template.bbl     

mnras_template.tex  main document

% images used in the mnras_template.tex:
Fig1a.eps         
Fig1b.eps         
Fig1c.eps   
Fig2.eps   
Fig3.eps   
Fig4.eps   
Fig5a.eps   
Fig5b.eps   
Fig6.eps   
Fig7.eps   
Fig8.eps   
Fig9.eps   
Fig10a.eps   
Fig10b.eps   
Fig11.eps
Fig12.eps   
Fig13a.eps   
Fig13b.eps   
Fig14.eps   
Fig15.eps   
Fig16.eps   


legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)




==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
